Reverse shock forming condition for magnetized relativistic outflows: reconciling theories and simulations

Reverse shock (RS) emission can be used to probe the properties of the relativistic ejecta, especially the degree of magnetization $\sigma$, in gamma-ray burst (GRB) afterglows. However, there has been confusion in the literature regarding the physical condition for the RS formation, and the role of magnetic fields in the RS dynamics in the Poynting-flux-dominated regime is not fully understood. Exploiting the shock jump conditions, we characterize the properties of a magnetized RS. We compare the RS dynamics and forming conditions from different theories and numerical simulations, and reconcile the discrepancies among them. The strict RS forming condition is found to be $\sigma < \sigma_\mathrm{cr}=(8/3)\gamma_4^2(n_1/n_4)$, where $n_4$ and $n_1$ are the rest-frame number densities of the ejecta and the ambient medium, respectively, $\gamma_4$ is the bulk Lorentz factor, and $\sigma_\mathrm{cr}$ is the critical magnetization. Contrary to previous claims, we prove that this condition agrees with other theoretical and simulated results, which can be further applied to the setup and consistency check of future numerical simulations. Using this condition, we propose a characteristic radius for RS formation, and categorize the magnetized shell into three regimes: 'thick shell' (relativistic RS), 'thin shell' (trans-relativistic RS), and 'no RS' regimes. The critical magnetization $\sigma_\mathrm{cr}$ is generally below unity for thin shells, but can potentially reaches $\sim 100-1000$ in the 'thick shell' regime. Our results could be applied to the dynamical evolution of Poynting-flux-dominated ejecta, with potential applications to self-consistent lightcurve modelling of magnetized relativistic outflows.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
